PHANGS-JWST First Results: Massive Young Star Clusters and New Insights from JWST Observations of NGC 1365

A primary new capability of JWST is the ability to penetrate the dust in star forming galaxies to identify and study the properties of young star clusters that remain embedded in dust and gas. In this paper we combine new infrared images taken with JWST with our optical HST images of the star-bursting barred (Seyfert2) spiral galaxy NGC 1365. We find that this galaxy has the richest population of massive young clusters of any known galaxy within 30 Mpc, with $\sim$ 30 star clusters that are more massive than 10$^6$ Msolar and younger than 10 Myr. Sixteen of these clusters are newly discovered from our JWST observations. An examination of the optical images reveals that 4 of 30 ($\sim$13$\%$) are so deeply embedded that they cannot be seen in the I band (AV $\gt$ 10 mag), and that 11 of 30 ($\sim$37$\%$) are missing in the HST B band, so age and mass estimates from optical measurements alone are challenging. These numbers suggest that massive clusters in NGC 1365 remain obscured in the visible for $\sim$ 1.3 $\pm$ 0.7 Myr, and are either completely or partially obscured for $\sim$ 3.7 $\pm$ 1.1 Myr. We also use the JWST observations to gain new insights into the triggering of star cluster formation by the collision of gas and dust streamers with gas and dust in the bar. The JWST images reveal previously unknown structures (e.g., bridges and overshoot regions from stars that form in the bar) that help us better understand the orbital dynamics of barred galaxies and associated star-forming rings. Finally, we note that the excellent spatial resolution of the NIRCAM F200W filter provides a better way to separate barely resolved compact clusters from individual stars based on their sizes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
